A globally convergent fast iterative shrinkage-thresholding algorithm with a new momentum factor for single and multi-objective convex optimization

Convex-composite optimization, which minimizes an objective function represented by the sum of a differentiable function and a convex one, is widely used in machine learning and signal/image processing. Fast Iterative Shrinkage Thresholding Algorithm (FISTA) is a typical method for solving this problem and has a global convergence rate of $O(1 / k^2)$. Recently, this has been extended to multi-objective optimization, together with the proof of the $O(1 / k^2)$ global convergence rate. However, its momentum factor is classical, and the convergence of its iterates has not been proven. In this work, introducing some additional hyperparameters $(a, b)$, we propose another accelerated proximal gradient method with a general momentum factor, which is new even for the single-objective cases. We show that our proposed method also has a global convergence rate of $O(1/k^2)$ for any $(a,b)$, and further that the generated sequence of iterates converges to a weak Pareto solution when $a$ is positive, an essential property for the finite-time manifold identification. Moreover, we report numerical results with various $(a,b)$, showing that some of these choices give better results than the classical momentum factors.

==> data_complexity/SD_ab.csv <==
0 ,0,3.81,36.888
0 ,1/8,3.97,37.415
0 ,1/4,3.907,37.851
1/6 ,1/144,3.766,35.222
1/6 ,37/288,3.739,35.839
1/6 ,1/4,3.684,36.334
1/4 ,1/64,2.62,34.049
1/4 ,17/128,2.644,34.906
1/4 ,1/4,2.693,35.503
1/2 ,1/16,2.349,29.921
1/2 ,5/32,2.354,31.066
1/2 ,1/4,2.431,32.187
3/4 ,9/64,1.871,24.396
3/4 ,25/128,1.878,24.824
3/4 ,1/4,1.958,25.784

